Singular Value Decomposition Approximation via Kronecker Summations for Imaging Applications

In this paper we propose an approach to approximate a truncated singular value decomposition of a large structured matrix. By first decomposing the matrix into a sum of Kronecker products, our approach can be used to approximate a large number of singular values and vectors more efficiently than other well known schemes, such as randomized matrix algorithms or iterative algorithms based on Golub-Kahan bidiagonalization. We provide theoretical results and numerical experiments to demonstrate the accuracy of our approximation and show how the approximation can be used to solve large scale ill-posed inverse problems, either as an approximate filtering method, or as a preconditioner to accelerate iterative algorithms.

==> Figures/lanczos_timing_notes.txt <==
The semifair_speckle_timings are run on
* image size 64 x 64
* SpecklePSFs.mat PSF64 with center 32 32
* 5 trials
* times plotted for Kron are full Kron rank (64?)
* Lanczos has tol set to 1 but no reorth options set
* Lanczos errors are O(10^{-15}). Kron are O(10^{-5}).

The fair_speckle_timings are as above, except
* tol set to 100, elr off (no extended local reorth),
  eta set to 1e10, delta set to 1e10 (reorth off)
* Lanczos errors are all over the place. They go up to
  10^10 for large p. For tiny rank they keep up with Kron,
  but they are worse for most ranks.

The multi_lanczos_timinings plot both the semifair and
fair timings on one plot. Semifair are slower.

